Open cluster age calibration from colour-magnitude morphological indices using Gaia DR3 data

Star clusters are crucial for understanding how stars evolve. Their colour-magnitude diagrams show the effects of stellar evolution of approximately coeval objects with the same chemical composition. Furthermore, the determination of their astrophysical parameters (age, distance, colour excess and metallicity) together with their spatial distribution provides information about the structure and the evolution of the Galaxy itself. Using data from the \textit{Gaia} DR3 and 2MASS catalogues, we develop methodologies for characterizing open clusters. Precise membership lists, mean astrometric parameters and radii are obtained. Using photometric data from both data sources, we carried out new age calibrations that rely on morphological indices based on colour ($\Delta BR$) and magnitude ($\Delta G$) differences between the red clump and the turnoff for a sample of 34 open clusters with ages covering the interval $8.3 < \log[t({\rm yr})] < 9.9$. A set of age calibration functions based on \textit{Gaia} morphological age indices are determined for the first time. We demonstrate their accuracy, obtaining a mean residual of 0.06 dex in $\log[t(yr)]$. Our results also show that stellar evolution models tend to predict the difference $\Delta G$. However, they typically overestimate the difference $\Delta BR$ for objects younger than $\log[t({\rm yr})] = 8.8$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
